Silicon Aware Neural Networks

Recent work in the machine learning literature has demonstrated that deep learning can train neural networks made of discrete logic gate functions to perform simple image classification tasks at very high speeds on CPU, GPU and FPGA platforms. By virtue of being formed by discrete logic gates, these Differentiable Logic Gate Networks (DLGNs) lend themselves naturally to implementation in custom silicon - in this work we present a method to map DLGNs in a one-to-one fashion to a digital CMOS standard cell library by converting the trained model to a gate-level netlist. We also propose a novel loss function whereby the DLGN can optimize the area, and indirectly power consumption, of the resulting circuit by minimizing the expected area per neuron based on the area of the standard cells in the target standard cell library. Finally, we also show for the first time an implementation of a DLGN as a silicon circuit in simulation, performing layout of a DLGN in the SkyWater 130nm process as a custom hard macro using a Cadence standard cell library and performing post-layout power analysis. We find that our custom macro can perform classification on MNIST with 97% accuracy 41.8 million times a second at a power consumption of 83.88 mW.

==> stats/delta_experiment.csv <==
experiment_id,delta,iteration,train_acc_eval_mode,avg_area_per_neuron
520001,0.1,1000,0.8974167093634605,7.170916557312012
520001,0.1,2000,0.9429167121648788,6.8185272216796875
520001,0.1,3000,0.9465167135000229,6.617399215698242
520001,0.1,4000,0.9650833770632744,6.475917816162109
520001,0.1,5000,0.975083380440871,6.367674350738525
520001,0.1,6000,0.9539333795507748,6.283130645751953
520001,0.1,7000,0.9527833794554075,6.2177581787109375
520001,0.1,8000,0.9705333769321441,6.164714813232422
520001,0.1,9000,0.958583377301693,6.123681545257568
520001,0.1,10000,0.9345667103926341,6.090417861938477
520001,0.1,11000,0.9442000438769659,6.063846111297607
520001,0.1,12000,0.9476333787043889,6.043033123016357
520001,0.1,13000,0.931016709903876,6.026516914367676
520001,0.1,14000,0.9535667126377424,6.012670516967773
520001,0.1,15000,0.947983381152153,6.000943183898926
520001,0.1,16000,0.9568667143583298,5.9914350509643555
520001,0.1,17000,0.9489667137463887,5.983550548553467
520001,0.1,18000,0.9720000435908636,5.976571559906006
520001,0.1,19000,0.9612500458955765,5.970886707305908
520001,0.1,20000,0.9491000498334566,5.965601921081543
520001,0.1,21000,0.9444333756963412,5.960917949676514
520001,0.1,22000,0.974666710694631,5.956701278686523
520001,0.1,23000,0.9747333794832229,5.952922344207764
520001,0.1,24000,0.9795500442385674,5.949612617492676
520001,0.1,25000,0.9774333775043488,5.946497440338135
520001,0.1,26000,0.9818167125185331,5.943706512451172
520001,0.1,27000,0.9788667117555936,5.94122838973999
520001,0.1,28000,0.9818000420928001,5.939014434814453
520001,0.1,29000,0.9837667122483253,5.937015533447266
520001,0.1,30000,0.9792167122165362,5.93508768081665
520001,0.1,31000,0.9852500463525454,5.933335781097412
520001,0.1,32000,0.9843833779295286,5.931797504425049
520001,0.1,33000,0.9838000451525052,5.930227756500244
520001,0.1,34000,0.9853500410914421,5.928751468658447
520001,0.1,35000,0.9835833787918091,5.927369117736816
520001,0.1,36000,0.9869667112827301,5.926057815551758
520001,0.1,37000,0.9847000474731128,5.924829483032227
520001,0.1,38000,0.9850667099157969,5.923672676086426
520001,0.1,39000,0.9826833804448446,5.922632217407227
520001,0.1,40000,0.9817667086919148,5.921606540679932
520001,0.1,41000,0.9853667125105858,5.920734405517578
520001,0.1,42000,0.9902833794554075,5.919864654541016
520001,0.1,43000,0.9915833746393522,5.9190826416015625
520001,0.1,44000,0.9900167107582092,5.918355464935303
520001,0.1,45000,0.9930167044202487,5.917619228363037
520001,0.1,46000,0.9934333701928456,5.916882514953613
520001,0.1,47000,0.993600033223629,5.916230201721191
520001,0.1,48000,0.992150038977464,5.915574073791504
520001,0.1,49000,0.9924667070309321,5.91497278213501
520001,0.1,50000,0.9916000400980314,5.914398193359375
520001,0.1,51000,0.9934167067209879,5.913816452026367
520001,0.1,52000,0.993983368575573,5.913273811340332
520001,0.1,53000,0.9931333735585213,5.912722110748291
520001,0.1,54000,0.9944500332077344,5.912203788757324
520001,0.1,55000,0.9944000368316969,5.911690711975098
520001,0.1,56000,0.9942333713173866,5.911170959472656
520001,0.1,57000,0.9945167014996211,5.91070032119751
520001,0.1,58000,0.9944000368316969,5.910221099853516
520001,0.1,59000,0.9948000351587931,5.9097676277160645
520001,0.1,60000,0.9952333693703016,5.909345626831055
520001,0.1,61000,0.9947000349561373,5.9089202880859375
520001,0.1,62000,0.9950167025129001,5.908480167388916
520001,0.1,63000,0.9952333678801855,5.908073425292969
520001,0.1,64000,0.9953000302116076,5.907668590545654
520001,0.1,65000,0.9952167014280955,5.907303333282471
520001,0.1,66000,0.9950333659847578,5.906957149505615
520001,0.1,67000,0.9952333688735961,5.906590461730957
520001,0.1,68000,0.9947667012612025,5.906257629394531
520001,0.1,69000,0.9948000346620878,5.905932903289795
520001,0.1,70000,0.9946833714842797,5.9056572914123535
520001,0.1,71000,0.9941667010386784,5.905359745025635
520001,0.1,72000,0.9948667009671529,5.905081272125244
520001,0.1,73000,0.9942333698272705,5.904761791229248
520001,0.1,74000,0.9943167001008988,5.904432773590088
520001,0.1,75000,0.9939167072375615,5.90410852432251
520001,0.1,76000,0.9942000359296799,5.903812408447266
520001,0.1,77000,0.9943000356356303,5.9035325050354
520001,0.1,78000,0.9947667017579078,5.903245449066162
520001,0.1,79000,0.9946667000651359,5.90298318862915
520001,0.1,80000,0.9950833703080814,5.902698993682861
520001,0.1,81000,0.9946000357468923,5.9024505615234375
520001,0.1,82000,0.995233369867007,5.90219783782959
520001,0.1,83000,0.9949166998267174,5.901961326599121
520001,0.1,84000,0.9948166986306508,5.901734352111816
520001,0.1,85000,0.9950666983922323,5.901497840881348
520001,0.1,86000,0.9948833694060644,5.901279926300049
520001,0.1,87000,0.9949833671251933,5.901058673858643
520001,0.1,88000,0.9949167018135389,5.900826930999756
520001,0.1,89000,0.9946167012055714,5.900615692138672
520001,0.1,90000,0.9947833672165871,5.900425910949707
520001,0.1,91000,0.9953833684325218,5.900221824645996
520001,0.1,92000,0.9950000355641048,5.9000091552734375
520001,0.1,93000,0.995000034570694,5.899834156036377
520001,0.1,94000,0.9950000340739886,5.899656772613525
520001,0.1,95000,0.9948833694060644,5.899499893188477
520001,0.1,96000,0.9952333648999532,5.899336338043213
520001,0.1,97000,0.9953500330448151,5.899172306060791
520001,0.1,98000,0.9951500351230304,5.899003982543945
520001,0.1,99000,0.9953000317017238,5.898852348327637
520001,0.1,100000,0.9951500336329142,5.898696422576904
520001,0.1,101000,0.9952833697199821,5.898551940917969
520001,0.1,102000,0.9951833685239156,5.898381233215332
520001,0.1,103000,0.9954333648085594,5.898244857788086
520001,0.1,104000,0.9950167025129001,5.898108005523682
520001,0.1,105000,0.995366699496905,5.897963523864746
520001,0.1,106000,0.9953000366687774,5.897830486297607
520001,0.1,107000,0.9950500354170799,5.897706985473633
520001,0.1,108000,0.9953000321984291,5.8975677490234375
520001,0.1,109000,0.9954000319043795,5.897418022155762
520001,0.1,110000,0.9955000335971514,5.897300720214844
520001,0.1,111000,0.9955000335971514,5.897161483764648
520001,0.1,112000,0.9957833647727966,5.897035121917725
520001,0.1,113000,0.9953333695729574,5.896914482116699
520001,0.1,114000,0.9954333667953809,5.896778583526611
520001,0.1,115000,0.99548336515824,5.896665096282959
520001,0.1,116000,0.9954333692789078,5.896541118621826
520001,0.1,117000,0.9955000340938568,5.896428108215332
520001,0.1,118000,0.9954166988531749,5.896327972412109
520001,0.1,119000,0.9952000324924787,5.896209716796875
520001,0.1,120000,0.9955000306169192,5.896076202392578
520001,0.1,121000,0.9955666974186897,5.8959479331970215
520001,0.1,122000,0.9955666999022166,5.895829200744629
520001,0.1,123000,0.9954167028268178,5.895727634429932
520001,0.1,124000,0.9954667001962662,5.895613193511963
520001,0.1,125000,0.9957333639264107,5.895506381988525
520001,0.1,126000,0.9955833673477172,5.8954057693481445
520001,0.1,127000,0.9956333662072817,5.895302772521973
520001,0.1,128000,0.9953666990001996,5.895205020904541
520001,0.1,129000,0.9955166985591253,5.895123481750488
520001,0.1,130000,0.9955666979153951,5.895025253295898
520001,0.1,131000,0.9955167015393575,5.894908905029297
520001,0.1,132000,0.9955333665013313,5.894786834716797
520001,0.1,133000,0.9956166992584864,5.894691467285156
520001,0.1,134000,0.9957333654165268,5.894588470458984
520001,0.1,135000,0.9955833673477172,5.8944854736328125
520001,0.1,136000,0.9957500338554383,5.894387245178223
520001,0.1,137000,0.9956166997551918,5.894286632537842
520001,0.1,138000,0.9957166984677315,5.8941874504089355
520001,0.1,139000,0.9954000333944957,5.894070148468018
520001,0.1,140000,0.9955333640178045,5.893946647644043
520001,0.1,141000,0.9956000328063965,5.893866539001465
520001,0.1,142000,0.9957666998108228,5.893784999847412
520001,0.1,143000,0.9955333650112153,5.893678188323975
520001,0.1,144000,0.995600034793218,5.893609523773193
520001,0.1,145000,0.9954333658019702,5.893526077270508
520001,0.1,146000,0.9954833671450615,5.893429756164551
520001,0.1,147000,0.9954000343879064,5.89334774017334
520001,0.1,148000,0.9954500317573547,5.893247127532959
520001,0.1,149000,0.9954833666483561,5.893157958984375
520001,0.1,150000,0.99550003161033,5.893088340759277
520001,0.1,151000,0.9954833686351776,5.893000602722168
520001,0.1,152000,0.9956000323096911,5.89292573928833
520001,0.1,153000,0.9955000335971514,5.892860412597656
520001,0.1,154000,0.9955167000492414,5.8927998542785645
520001,0.1,155000,0.995600034793218,5.892744541168213
520001,0.1,156000,0.9954833646615346,5.892653465270996
520001,0.1,157000,0.9955000321070353,5.892574787139893
520001,0.1,158000,0.9954333653052648,5.892514705657959
520001,0.1,159000,0.9955167000492414,5.892434120178223
520001,0.1,160000,0.9955667013923327,5.892367839813232
520001,0.1,161000,0.9955500314633051,5.892316818237305
520001,0.1,162000,0.9954166993498802,5.89225435256958
520001,0.1,163000,0.9956333642204602,5.892190456390381
520001,0.1,164000,0.9956000318129857,5.892119884490967
520001,0.1,165000,0.9955000331004461,5.892072677612305
520001,0.1,166000,0.9956166997551918,5.892022132873535
520001,0.1,167000,0.9956500326593717,5.891932964324951
520001,0.1,168000,0.995650031665961,5.891875743865967
520001,0.1,169000,0.9955333640178045,5.891812324523926
520001,0.1,170000,0.9956833645701408,5.89174222946167
520001,0.1,171000,0.9957167009512583,5.891680717468262
520001,0.1,172000,0.9957000344991684,5.891611099243164
520001,0.1,173000,0.995683366060257,5.891550540924072
520001,0.1,174000,0.995683366060257,5.891496181488037
520001,0.1,175000,0.995716700454553,5.891445159912109
520001,0.1,176000,0.9958000307281812,5.891379356384277
520001,0.1,177000,0.9957166994611423,5.891332626342773
520001,0.1,178000,0.9956000328063965,5.891271591186523
520001,0.1,179000,0.995433364311854,5.891201972961426
520001,0.1,180000,0.995400033891201,5.891149520874023
520001,0.1,181000,0.9955166985591253,5.891081809997559
520001,0.1,182000,0.995450030763944,5.891032695770264
520001,0.1,183000,0.9953500340382259,5.890956401824951
520001,0.1,184000,0.9954333653052648,5.890901565551758
520001,0.1,185000,0.9954500352342923,5.890832424163818
520001,0.1,186000,0.9955500314633051,5.890769004821777
520001,0.1,187000,0.9954667031764984,5.89069938659668
520001,0.1,188000,0.9954666992028555,5.890641212463379
520001,0.1,189000,0.9954833661516508,5.890584468841553
520001,0.1,190000,0.9953500335415204,5.890538215637207
520001,0.1,191000,0.9952167009313901,5.890486717224121
520001,0.1,192000,0.995383367439111,5.890435695648193
520001,0.1,193000,0.9952833652496338,5.890397548675537
520001,0.1,194000,0.9955000311136246,5.890351295471191
520001,0.1,195000,0.9953167016307513,5.890293121337891
520001,0.1,196000,0.9952333678801855,5.890237331390381
520001,0.1,197000,0.9952000324924787,5.890195846557617
520001,0.1,198000,0.995200032989184,5.890148162841797
520001,0.1,199000,0.9953333695729574,5.890110015869141
520001,0.1,200000,0.9953500325481097,5.89006233215332
520002,0.01,1000,0.9313167100151379,8.355071067810059
520002,0.01,2000,0.9546500449379285,7.929313659667969
520002,0.01,3000,0.978216711183389,7.670055866241455
520002,0.01,4000,0.9843833784262339,7.474395751953125
520002,0.01,5000,0.9849500407775243,7.3078484535217285
520002,0.01,6000,0.9884500463803609,7.1560750007629395
520002,0.01,7000,0.989450045923392,7.013636589050293
520002,0.01,8000,0.9925667072335879,6.8813347816467285
520002,0.01,9000,0.993566706776619,6.75920295715332
520002,0.01,10000,0.9915667101740837,6.6513519287109375
520002,0.01,11000,0.9963166957100232,6.559905052185059
520002,0.01,12000,0.9947000324726105,6.48610258102417
520002,0.01,13000,0.9951667000850042,6.439019680023193
520002,0.01,14000,0.9959166968862215,6.401036262512207
520002,0.01,15000,0.9966166953245799,6.366879940032959
520002,0.01,16000,0.995433364311854,6.3365559577941895
520002,0.01,17000,0.9970500275492669,6.312417030334473
520002,0.01,18000,0.9956833655635516,6.292815208435059
520002,0.01,19000,0.9960500329732895,6.276613235473633
520002,0.01,20000,0.9957500338554383,6.262841701507568
520002,0.01,21000,0.9964833622177441,6.251466274261475
520002,0.01,22000,0.9971500272552173,6.241668701171875
520002,0.01,23000,0.9974666898449261,6.233142375946045
520002,0.01,24000,0.9972833573818207,6.225991249084473
520002,0.01,25000,0.9974000245332718,6.219202995300293
520002,0.01,26000,0.9972500269611676,6.213404178619385
520002,0.01,27000,0.996583363910516,6.20820426940918
520002,0.01,28000,0.9968833590547244,6.203635215759277
520002,0.01,29000,0.9962666983405749,6.199381351470947
520002,0.01,30000,0.9967333619793256,6.19541072845459
520002,0.01,31000,0.9964333613713582,6.191696643829346
520002,0.01,32000,0.9960166995724042,6.188311576843262
520002,0.01,33000,0.996433362364769,6.185173034667969
520002,0.01,34000,0.9967666953802109,6.182281017303467
520002,0.01,35000,0.997400026023388,6.179569721221924
520002,0.01,36000,0.9972000266114871,6.177117824554443
520002,0.01,37000,0.9968166937430699,6.174858093261719
520002,0.01,38000,0.9973666926225027,6.172693252563477
520002,0.01,39000,0.9962333629528681,6.17069673538208
520002,0.01,40000,0.9972833593686422,6.168805122375488
520002,0.01,41000,0.9977500220139821,6.16703987121582
520002,0.01,42000,0.997166692217191,6.16530704498291
520002,0.01,43000,0.997183358669281,6.163660049438477
520002,0.01,44000,0.997816689312458,6.162132740020752
520002,0.01,45000,0.9980166882276535,6.160712718963623
520002,0.01,46000,0.9980333526929219,6.159333229064941
520002,0.01,47000,0.9980166862408321,6.158011436462402
520002,0.01,48000,0.997816689312458,6.156706809997559
520002,0.01,49000,0.9979000230630238,6.155496597290039
520002,0.01,50000,0.9977000231544176,6.1543755531311035
520002,0.01,51000,0.9979666883746783,6.153306007385254
520002,0.01,52000,0.9978333587447802,6.152200222015381
520002,0.01,53000,0.9980666895707448,6.15117073059082
520002,0.01,54000,0.9981000204881032,6.150201797485352
520002,0.01,55000,0.9979833538333575,6.149253845214844
520002,0.01,56000,0.9982166851560275,6.148298263549805
520002,0.01,57000,0.9982833524545034,6.147437572479248
520002,0.01,58000,0.9982333535949389,6.146599769592285
520002,0.01,59000,0.9982833529512087,6.145817756652832
520002,0.01,60000,0.9981833517551422,6.145018577575684
520002,0.01,61000,0.9983333518107732,6.144201755523682
520002,0.01,62000,0.9983833496769269,6.143387794494629
520002,0.01,63000,0.9984666829307874,6.14260196685791
520002,0.01,64000,0.9984000181158383,6.14177942276001
520002,0.01,65000,0.9983333513140679,6.141049861907959
520002,0.01,66000,0.9984166850646337,6.140356063842773
520002,0.01,67000,0.9984500169754028,6.139703750610352
520002,0.01,68000,0.9985333507259687,6.139021873474121
520002,0.01,69000,0.9985833495855332,6.13838005065918
520002,0.01,70000,0.9985333497325579,6.137761116027832
520002,0.01,71000,0.9985166817903519,6.137131214141846
520002,0.01,72000,0.998416684071223,6.136535167694092
520002,0.01,73000,0.9983666852116585,6.135925769805908
520002,0.01,74000,0.9985333497325579,6.135343074798584
520002,0.01,75000,0.9984333510200183,6.1348161697387695
520002,0.01,76000,0.9983666852116585,6.134248733520508
520002,0.01,77000,0.9984833508729934,6.133771896362305
520002,0.01,78000,0.9984833503762881,6.133315086364746
520002,0.01,79000,0.9984833508729934,6.132848262786865
520002,0.01,80000,0.9985500146945318,6.132365703582764
520002,0.01,81000,0.9986333499352137,6.131946086883545
520002,0.01,82000,0.9986333484450977,6.131536960601807
520002,0.01,83000,0.9985833490888277,6.131139755249023
520002,0.01,84000,0.9986500163873037,6.130671977996826
520002,0.01,85000,0.9987000157435735,6.130268096923828
520002,0.01,86000,0.9985500146945318,6.12981653213501
520002,0.01,87000,0.9986166805028915,6.129408359527588
520002,0.01,88000,0.9985333492358526,6.129010200500488
520002,0.01,89000,0.9985666831334432,6.128580570220947
520002,0.01,90000,0.9985500151912371,6.128161430358887
520002,0.01,91000,0.9984666849176089,6.12777853012085
520002,0.01,92000,0.998450018465519,6.127445220947266
520002,0.01,93000,0.998633348941803,6.12712287902832
520002,0.01,94000,0.9986000165343285,6.126792907714844
520002,0.01,95000,0.9985666826367379,6.126472473144531
520002,0.01,96000,0.9984500169754028,6.12613582611084
520002,0.01,97000,0.9984000171224277,6.125787734985352
520002,0.01,98000,0.998366683224837,6.125470161437988
520002,0.01,99000,0.9983333518107732,6.125158786773682
520002,0.01,100000,0.9984000161290169,6.124859809875488
520002,0.01,101000,0.9983166853586832,6.12453031539917
520002,0.01,102000,0.9984666834274928,6.12423038482666
520002,0.01,103000,0.9983166853586832,6.123934745788574
520002,0.01,104000,0.9983333518107732,6.123623847961426
520002,0.01,105000,0.9983166868487994,6.123300075531006
520002,0.01,106000,0.9983500187595685,6.12300968170166
520002,0.01,107000,0.9982666864991188,6.122720718383789
520002,0.01,108000,0.9984000171224277,6.122425079345703
520002,0.01,109000,0.9984333510200183,6.122148513793945
520002,0.01,110000,0.9983500197529793,6.121922016143799
520002,0.01,111000,0.9984666844209035,6.121663570404053
520002,0.01,112000,0.9984333505233128,6.12139368057251
520002,0.01,113000,0.9985833490888277,6.121129989624023
520002,0.01,114000,0.9985166847705841,6.1208696365356445
520002,0.01,115000,0.9985000158349673,6.120627403259277
520002,0.01,116000,0.9985166832804679,6.120363235473633
520002,0.01,117000,0.9985333502292633,6.120124340057373
520002,0.01,118000,0.9984166835745175,6.119909286499023
520002,0.01,119000,0.9983666842182477,6.11969518661499
520002,0.01,120000,0.9983833521604538,6.119454383850098
520002,0.01,121000,0.9985333482424418,6.119199752807617
520002,0.01,122000,0.9984333515167236,6.118973255157471
520002,0.01,123000,0.9985833495855332,6.118748664855957
520002,0.01,124000,0.9985833495855332,6.118549346923828
520002,0.01,125000,0.9985666811466217,6.118367671966553
520002,0.01,126000,0.9985500171780586,6.118144512176514
520002,0.01,127000,0.9985666821400324,6.117885112762451
520002,0.01,128000,0.9986000165343285,6.1176629066467285
520002,0.01,129000,0.9985666831334432,6.117462635040283
520002,0.01,130000,0.9986833487947782,6.11721658706665
520002,0.01,131000,0.9986166829864184,6.11700963973999
520002,0.01,132000,0.998616682489713,6.1168060302734375
520002,0.01,133000,0.9986833478013675,6.11661434173584
520002,0.01,134000,0.998600016037623,6.116417407989502
520002,0.01,135000,0.998616682489713,6.116236686706543
520002,0.01,136000,0.9986500139037768,6.116039752960205
520002,0.01,137000,0.998683347304662,6.115842342376709
520002,0.01,138000,0.9985333502292633,6.115667819976807
520002,0.01,139000,0.9985500166813532,6.115520000457764
520002,0.01,140000,0.9985833495855332,6.115355968475342
520002,0.01,141000,0.9986833482980728,6.115168571472168
520002,0.01,142000,0.9988000134627024,6.114990711212158
520002,0.01,143000,0.9985666836301486,6.114821434020996
520002,0.01,144000,0.9988000144561132,6.114636421203613
520002,0.01,145000,0.9985666836301486,6.114433765411377
520002,0.01,146000,0.9986333494385083,6.1142897605896
520002,0.01,147000,0.998600016037623,6.1141743659973145
520002,0.01,148000,0.9986166839798292,6.1140265464782715
520002,0.01,149000,0.9985666816433271,6.11387825012207
520002,0.01,150000,0.9985833485921224,6.113710880279541
520002,0.01,151000,0.9985333497325579,6.113559722900391
520002,0.01,152000,0.9985833500822385,6.113387107849121
520002,0.01,153000,0.9986166814963023,6.1132283210754395
520002,0.01,154000,0.9986500158905983,6.113096237182617
520002,0.01,155000,0.9984833498795828,6.112951278686523
520002,0.01,156000,0.9985166837771734,6.112773418426514
520002,0.01,157000,0.9986166834831238,6.112618923187256
520002,0.01,158000,0.9985333492358526,6.112452983856201
520002,0.01,159000,0.9985666831334432,6.112300872802734
520002,0.01,160000,0.9985166832804679,6.112166404724121
520002,0.01,161000,0.9987000157435735,6.1119842529296875
520002,0.01,162000,0.9985166842738787,6.111824989318848
520002,0.01,163000,0.9986000150442124,6.111658573150635
520002,0.01,164000,0.9986666808525722,6.111532688140869
520002,0.01,165000,0.9986666828393936,6.1114044189453125
520002,0.01,166000,0.9986500158905983,6.11126708984375
520002,0.01,167000,0.9986833487947782,6.111135482788086
520002,0.01,168000,0.9986333494385083,6.11098051071167
520002,0.01,169000,0.9985000163316726,6.110810279846191
520002,0.01,170000,0.9986333509286245,6.110676288604736
520002,0.01,171000,0.9985166842738787,6.110537052154541
520002,0.01,172000,0.9985833485921224,6.110408306121826
520002,0.01,173000,0.9985500166813532,6.110231876373291
520002,0.01,174000,0.9986333484450977,6.1100687980651855
520002,0.01,175000,0.998600016037623,6.109934329986572
520002,0.01,176000,0.9985333507259687,6.109809398651123
520002,0.01,177000,0.9986333499352137,6.109677791595459
520002,0.01,178000,0.9986666818459828,6.109560489654541
520002,0.01,179000,0.9987000157435735,6.10942268371582
520002,0.01,180000,0.9986333499352137,6.109306812286377
520002,0.01,181000,0.998650016884009,6.109163284301758
520002,0.01,182000,0.9987666805585226,6.109034538269043
520002,0.01,183000,0.9987333471576373,6.108890056610107
520002,0.01,184000,0.998683349788189,6.108765602111816
520002,0.01,185000,0.9985833495855332,6.108613014221191
520002,0.01,186000,0.9986000165343285,6.108495235443115
520002,0.01,187000,0.9985833485921224,6.108371257781982
520002,0.01,188000,0.998650015393893,6.108274459838867
520002,0.01,189000,0.9986500144004822,6.108175754547119
520002,0.01,190000,0.9986500158905983,6.1080780029296875
520002,0.01,191000,0.9985333507259687,6.107985496520996
520002,0.01,192000,0.9985500166813532,6.107883930206299
520002,0.01,193000,0.998600016037623,6.107779026031494
520002,0.01,194000,0.9985833495855332,6.107666492462158
520002,0.01,195000,0.9986000165343285,6.10756254196167
520002,0.01,196000,0.998683349788189,6.107412815093994
520002,0.01,197000,0.9986500148971875,6.107285022735596
520002,0.01,198000,0.9986666823426883,6.107127666473389
520002,0.01,199000,0.9986333499352137,6.107007026672363
520002,0.01,200000,0.9986666823426883,6.106921195983887
520003,0.001,1000,0.9402667120099067,9.281269073486328
520003,0.001,2000,0.9587167133887609,9.034185409545898
520003,0.001,3000,0.9795500442385674,8.818547248840332
520003,0.001,4000,0.9872833753625552,8.627424240112305
520003,0.001,5000,0.9917333732048671,8.450580596923828
520003,0.001,6000,0.9913167094190916,8.281998634338379
520003,0.001,7000,0.9916167080402374,8.120272636413574
520003,0.001,8000,0.9945667013525963,7.965604305267334
520003,0.001,9000,0.9964833612243335,7.8167290687561035
520003,0.001,10000,0.9960000321269036,7.674434661865234
520003,0.001,11000,0.9955166975657145,7.538449764251709
520003,0.001,12000,0.9948167016108831,7.409814357757568
520003,0.001,13000,0.9949667011698087,7.289957046508789
520003,0.001,14000,0.994216705362002,7.254049301147461
520003,0.001,15000,0.9931667044758796,7.212347030639648
520003,0.001,16000,0.9956333662072817,7.164121150970459
520003,0.001,17000,0.9969500288367271,7.108556747436523
520003,0.001,18000,0.9973500256737073,7.047207832336426
520003,0.001,19000,0.9970333596070607,6.983643054962158
520003,0.001,20000,0.998650015393893,6.922530651092529
520003,0.001,21000,0.9980500216285387,6.868354320526123
520003,0.001,22000,0.9983833516637485,6.822597026824951
520003,0.001,23000,0.9986166839798292,6.784748554229736
520003,0.001,24000,0.9988166814049085,6.754036903381348
520003,0.001,25000,0.9985166847705841,6.728021621704102
520003,0.001,26000,0.9991166770458222,6.705933094024658
520003,0.001,27000,0.9988833472132683,6.686778545379639
520003,0.001,28000,0.9992000093062718,6.672554016113281
520003,0.001,29000,0.9992666761080424,6.660224437713623
520003,0.001,30000,0.999383341272672,6.648035049438477
520003,0.001,31000,0.9993500083684921,6.636476516723633
520003,0.001,32000,0.9994166741768519,6.625641822814941
520003,0.001,33000,0.9993666748205821,6.615666389465332
520003,0.001,34000,0.9992666761080424,6.606490612030029
520003,0.001,35000,0.9991333439946175,6.598234176635742
520003,0.001,36000,0.9992166767517726,6.590801239013672
520003,0.001,37000,0.9990000113844871,6.583845138549805
520003,0.001,38000,0.9990500122308731,6.577534198760986
520003,0.001,39000,0.9990833441416422,6.571583271026611
520003,0.001,40000,0.9992333427071571,6.566041469573975
520003,0.001,41000,0.9992166767517726,6.560730457305908
520003,0.001,42000,0.9992166762550672,6.555799961090088
520003,0.001,43000,0.9994333406289418,6.551222801208496
520003,0.001,44000,0.9993500083684921,6.546963691711426
520003,0.001,45000,0.9993166749676069,6.542971134185791
520003,0.001,46000,0.9993000085155169,6.539183616638184
520003,0.001,47000,0.9992333432038625,6.53559684753418
520003,0.001,48000,0.9992833425601323,6.5322184562683105
520003,0.001,49000,0.9993000090122223,6.5290398597717285
520003,0.001,50000,0.9993500078717867,6.525845050811768
520003,0.001,51000,0.9992500096559525,6.52283239364624
520003,0.001,52000,0.9992166767517726,6.51993465423584
520003,0.001,53000,0.9992500091592471,6.5170817375183105
520003,0.001,54000,0.9993333419164022,6.514447212219238
520003,0.001,55000,0.9993000090122223,6.511910915374756
520003,0.001,56000,0.9993666748205821,6.509399890899658
520003,0.001,57000,0.9992333427071571,6.5071001052856445
520003,0.001,58000,0.9991500104467074,6.504735469818115
520003,0.001,59000,0.9991666768987973,6.502440452575684
520003,0.001,60000,0.9992000098029773,6.500190258026123
520003,0.001,61000,0.9992333427071571,6.498072624206543
520003,0.001,62000,0.9992166767517726,6.496113300323486
520003,0.001,63000,0.9992666761080424,6.494190216064453
520003,0.001,64000,0.9993666743238767,6.492340564727783
520003,0.001,65000,0.9991500104467074,6.490522861480713
520003,0.001,66000,0.9993500078717867,6.488812446594238
520003,0.001,67000,0.9993666743238767,6.487199306488037
520003,0.001,68000,0.9993000090122223,6.485594749450684
520003,0.001,69000,0.9992333422104518,6.48403787612915
520003,0.001,70000,0.9992666761080424,6.482609748840332
520003,0.001,71000,0.9992833425601323,6.481174468994141
520003,0.001,72000,0.9992833425601323,6.479793548583984
520003,0.001,73000,0.9993666743238767,6.478518009185791
520003,0.001,74000,0.9993500083684921,6.4772491455078125
520003,0.001,75000,0.9994333406289418,6.475983619689941
520003,0.001,76000,0.9993166754643122,6.474732875823975
520003,0.001,77000,0.9993666748205821,6.473472595214844
520003,0.001,78000,0.9994166741768519,6.472204208374023
520003,0.001,79000,0.9993666748205821,6.4709062576293945
520003,0.001,80000,0.9994333406289418,6.469604969024658
520003,0.001,81000,0.9993333419164022,6.468417167663574
520003,0.001,82000,0.999383341272672,6.4673333168029785
520003,0.001,83000,0.9993166754643122,6.466258525848389
520003,0.001,84000,0.999400007724762,6.465178966522217
520003,0.001,85000,0.9993666748205821,6.464141845703125
520003,0.001,86000,0.999383341272672,6.463107585906982
520003,0.001,87000,0.9993500073750814,6.462128162384033
520003,0.001,88000,0.9993666748205821,6.46109676361084
520003,0.001,89000,0.9994000072280566,6.4600934982299805
520003,0.001,90000,0.9994000072280566,6.4590911865234375
520003,0.001,91000,0.9994166741768519,6.458103656768799
520003,0.001,92000,0.999400007724762,6.457158088684082
520003,0.001,93000,0.9994500065843265,6.456226348876953
520003,0.001,94000,0.9995166728893916,6.455272197723389
520003,0.001,95000,0.9995166728893916,6.454345703125
520003,0.001,96000,0.9995166728893916,6.453445911407471
520003,0.001,97000,0.9994500070810318,6.452574729919434
520003,0.001,98000,0.9994833394885063,6.4517107009887695
520003,0.001,99000,0.9994666730364163,6.45088005065918
520003,0.001,100000,0.9994833399852117,6.450126647949219
520003,0.001,101000,0.9995000064373016,6.449375152587891
520003,0.001,102000,0.9995000064373016,6.448678493499756
520003,0.001,103000,0.9995333388447761,6.448021411895752
520003,0.001,104000,0.9995666722456614,6.447309970855713
520003,0.001,105000,0.9995333393414815,6.446586608886719
520003,0.001,106000,0.9995166728893916,6.445850372314453
520003,0.001,107000,0.9994166741768519,6.445148468017578
520003,0.001,108000,0.9995000064373016,6.444496154785156
520003,0.001,109000,0.9995333393414815,6.44384241104126
520003,0.001,110000,0.9995166728893916,6.443206310272217
520003,0.001,111000,0.9996000051498413,6.442575454711914
520003,0.001,112000,0.999583338201046,6.441952228546143
520003,0.001,113000,0.9995333393414815,6.441283702850342
520003,0.001,114000,0.9995500057935714,6.440614700317383
520003,0.001,115000,0.9995333393414815,6.439974308013916
520003,0.001,116000,0.9995833386977514,6.43938684463501
520003,0.001,117000,0.9995666722456614,6.438786506652832
520003,0.001,118000,0.9996166716019312,6.43818998336792
520003,0.001,119000,0.9995500052968661,6.437581539154053
520003,0.001,120000,0.9996000051498413,6.436985015869141
520003,0.001,121000,0.9996000051498413,6.436460971832275
520003,0.001,122000,0.9995833386977514,6.435944080352783
520003,0.001,123000,0.9995666722456614,6.435438632965088
520003,0.001,124000,0.9996166716019312,6.434942722320557
520003,0.001,125000,0.9995833386977514,6.434442520141602
520003,0.001,126000,0.9994833399852117,6.433957576751709
520003,0.001,127000,0.9995166728893916,6.4334492683410645
520003,0.001,128000,0.9994666735331218,6.432966709136963
520003,0.001,129000,0.9995166728893916,6.432484149932861
520003,0.001,130000,0.9995333393414815,6.431957721710205
520003,0.001,131000,0.9995166728893916,6.431439399719238
520003,0.001,132000,0.9995166728893916,6.430897235870361
520003,0.001,133000,0.9994833394885063,6.4304094314575195
520003,0.001,134000,0.9994666735331218,6.429929733276367
520003,0.001,135000,0.9995000059405963,6.429465293884277
520003,0.001,136000,0.9995333393414815,6.428993225097656
520003,0.001,137000,0.9994833394885063,6.428504943847656
520003,0.001,138000,0.9994833399852117,6.428061008453369
520003,0.001,139000,0.9994500070810318,6.427653789520264
520003,0.001,140000,0.9994666730364163,6.427241325378418
520003,0.001,141000,0.9994833399852117,6.426815509796143
520003,0.001,142000,0.9994666730364163,6.426411151885986
520003,0.001,143000,0.9995000064373016,6.425954341888428
520003,0.001,144000,0.9995000064373016,6.425562381744385
520003,0.001,145000,0.9994833394885063,6.4251627922058105
520003,0.001,146000,0.9996000051498413,6.424717426300049
520003,0.001,147000,0.9995666722456614,6.424275875091553
520003,0.001,148000,0.9995333393414815,6.423841953277588
520003,0.001,149000,0.9995000064373016,6.423403739929199
520003,0.001,150000,0.9995000059405963,6.422981262207031
520003,0.001,151000,0.9995333393414815,6.422529697418213
520003,0.001,152000,0.9995166728893916,6.422111988067627
520003,0.001,153000,0.9995333393414815,6.421751022338867
520003,0.001,154000,0.9995333393414815,6.421389102935791
520003,0.001,155000,0.9995666717489561,6.421012878417969
520003,0.001,156000,0.9995166728893916,6.420623779296875
520003,0.001,157000,0.9995666717489561,6.420207500457764
520003,0.001,158000,0.9994666735331218,6.419797897338867
520003,0.001,159000,0.9994833394885063,6.419391632080078
520003,0.001,160000,0.9995333393414815,6.419022560119629
520003,0.001,161000,0.9994833394885063,6.418615341186523
520003,0.001,162000,0.9994666730364163,6.418247222900391
520003,0.001,163000,0.9995333388447761,6.417872905731201
520003,0.001,164000,0.9995166728893916,6.417523384094238
520003,0.001,165000,0.9995166723926862,6.417182445526123
520003,0.001,166000,0.9995666722456614,6.416827201843262
520003,0.001,167000,0.9995000064373016,6.416407585144043
520003,0.001,168000,0.9995333393414815,6.416075229644775
520003,0.001,169000,0.9995000064373016,6.415751934051514
520003,0.001,170000,0.9994833399852117,6.415439605712891
520003,0.001,171000,0.9995166728893916,6.415131568908691
520003,0.001,172000,0.9995166728893916,6.414829254150391
520003,0.001,173000,0.9994666735331218,6.414506435394287
520003,0.001,174000,0.9994166741768519,6.414186000823975
520003,0.001,175000,0.9994333401322365,6.4138593673706055
520003,0.001,176000,0.9994333406289418,6.413506984710693
520003,0.001,177000,0.9994666730364163,6.413191795349121
520003,0.001,178000,0.9994500065843265,6.412845134735107
520003,0.001,179000,0.9994666735331218,6.412508964538574
520003,0.001,180000,0.9994500070810318,6.412224769592285
520003,0.001,181000,0.9995000064373016,6.411915302276611
520003,0.001,182000,0.9994500070810318,6.411628246307373
520003,0.001,183000,0.9993666743238767,6.41133451461792
520003,0.001,184000,0.9993666743238767,6.411056995391846
520003,0.001,185000,0.9994333406289418,6.410787582397461
520003,0.001,186000,0.9994166741768519,6.410519599914551
520003,0.001,187000,0.9994833399852117,6.410224437713623
520003,0.001,188000,0.9994000072280566,6.409946441650391
520003,0.001,189000,0.9995166723926862,6.4096574783325195
520003,0.001,190000,0.9994500070810318,6.409340858459473
520003,0.001,191000,0.9994166736801465,6.409063816070557
520003,0.001,192000,0.9994333406289418,6.408802032470703
520003,0.001,193000,0.9994333406289418,6.408536434173584
520003,0.001,194000,0.9994500070810318,6.408260345458984
520003,0.001,195000,0.9995000059405963,6.4079790115356445
520003,0.001,196000,0.999400007724762,6.407684326171875
520003,0.001,197000,0.9994333406289418,6.407440185546875
520003,0.001,198000,0.9994666730364163,6.407166004180908
520003,0.001,199000,0.9994166741768519,6.4069061279296875
520003,0.001,200000,0.9994500065843265,6.406633377075195
520004,0.0001,1000,0.9397000441948573,9.508537292480469
520004,0.0001,2000,0.9571500465273857,9.45942211151123
520004,0.0001,3000,0.9766833782196045,9.408618927001953
520004,0.0001,4000,0.9870167126258215,9.354878425598145
520004,0.0001,5000,0.9883000443379084,9.295473098754883
520004,0.0001,6000,0.9908833757042885,9.230321884155273
520004,0.0001,7000,0.9929833720127742,9.159592628479004
520004,0.0001,8000,0.9942667037248611,9.08293628692627
520004,0.0001,9000,0.9958833629886309,9.000864028930664
520004,0.0001,10000,0.9965333630641301,8.914231300354004
520004,0.0001,11000,0.9967333609859149,8.824262619018555
520004,0.0001,12000,0.9976666907469431,8.732510566711426
520004,0.0001,13000,0.9981666853030523,8.640006065368652
520004,0.0001,14000,0.9978500222166379,8.548048973083496
520004,0.0001,15000,0.998383351167043,8.45770263671875
520004,0.0001,16000,0.9987333486477534,8.37003231048584
520004,0.0001,17000,0.9993166754643122,8.28589153289795
520004,0.0001,18000,0.9989666779836018,8.206083297729492
520004,0.0001,19000,0.9994166736801465,8.131196022033691
520004,0.0001,20000,0.9995833386977514,8.061460494995117
520004,0.0001,21000,0.9996500045061112,7.996917247772217
520004,0.0001,22000,0.9996166716019312,7.937443256378174
520004,0.0001,23000,0.9996500045061112,7.8827805519104
520004,0.0001,24000,0.9995000064373016,7.832665920257568
520004,0.0001,25000,0.9994666735331218,7.786584377288818
520004,0.0001,26000,0.9994500065843265,7.744176864624023
520004,0.0001,27000,0.9994666735331218,7.705042839050293
520004,0.0001,28000,0.9993000080188116,7.66887903213501
520004,0.0001,29000,0.9994833399852117,7.635332107543945
520004,0.0001,30000,0.9995166728893916,7.604184627532959
520004,0.0001,31000,0.9993666738271714,7.575181484222412
520004,0.0001,32000,0.9993333419164022,7.548118591308594
520004,0.0001,33000,0.999400007724762,7.522826194763184
520004,0.0001,34000,0.9995000064373016,7.499178886413574
520004,0.0001,35000,0.9995000064373016,7.4770331382751465
520004,0.0001,36000,0.9996333380540212,7.456273555755615
520004,0.0001,37000,0.9995666722456614,7.436742305755615
520004,0.0001,38000,0.9996333380540212,7.418370246887207
520004,0.0001,39000,0.9996000051498413,7.401058673858643
520004,0.0001,40000,0.9995500057935714,7.384655475616455
520004,0.0001,41000,0.9995166728893916,7.369129657745361
520004,0.0001,42000,0.9994666735331218,7.354429721832275
520004,0.0001,43000,0.9995000064373016,7.340475082397461
520004,0.0001,44000,0.9995000064373016,7.327197074890137
520004,0.0001,45000,0.9995333393414815,7.314599990844727
520004,0.0001,46000,0.999666670958201,7.3025665283203125
520004,0.0001,47000,0.9997500032186508,7.2910847663879395
520004,0.0001,48000,0.9997500032186508,7.28008508682251
520004,0.0001,49000,0.9997500032186508,7.269530296325684
520004,0.0001,50000,0.9997666696707408,7.259400367736816
520004,0.0001,51000,0.999666670958201,7.249697208404541
520004,0.0001,52000,0.9996000051498413,7.240381240844727
520004,0.0001,53000,0.999666670958201,7.2314348220825195
520004,0.0001,54000,0.9996333380540212,7.222865104675293
520004,0.0001,55000,0.999666670958201,7.214620590209961
520004,0.0001,56000,0.999700003862381,7.206667900085449
520004,0.0001,57000,0.9997333367665608,7.199033260345459
520004,0.0001,58000,0.9997333367665608,7.191643714904785
520004,0.0001,59000,0.999700003862381,7.184458255767822
520004,0.0001,60000,0.9997333367665608,7.177522659301758
520004,0.0001,61000,0.9997500032186508,7.170797348022461
520004,0.0001,62000,0.9997500032186508,7.164292812347412
520004,0.0001,63000,0.9997333367665608,7.158005714416504
520004,0.0001,64000,0.9997666696707408,7.1519389152526855
520004,0.0001,65000,0.9997333367665608,7.146092891693115
520004,0.0001,66000,0.9997833361228307,7.140449047088623
520004,0.0001,67000,0.9997666696707408,7.134974002838135
520004,0.0001,68000,0.9997666696707408,7.129662036895752
520004,0.0001,69000,0.9997666696707408,7.124495983123779
520004,0.0001,70000,0.9998333354791006,7.119468688964844
520004,0.0001,71000,0.9998500019311904,7.114551544189453
520004,0.0001,72000,0.9998000025749206,7.109813213348389
520004,0.0001,73000,0.9997833361228307,7.105213642120361
520004,0.0001,74000,0.9997666696707408,7.100759506225586
520004,0.0001,75000,0.9997666696707408,7.096444129943848
520004,0.0001,76000,0.9997666696707408,7.092220783233643
520004,0.0001,77000,0.9998000025749206,7.088095664978027
520004,0.0001,78000,0.9998166690270106,7.084041118621826
520004,0.0001,79000,0.9997833361228307,7.080080509185791
520004,0.0001,80000,0.9998333354791006,7.076208114624023
520004,0.0001,81000,0.9998333354791006,7.072447299957275
520004,0.0001,82000,0.9998500019311904,7.068783760070801
520004,0.0001,83000,0.9998000025749206,7.065193176269531
520004,0.0001,84000,0.9998333354791006,7.061675548553467
520004,0.0001,85000,0.9998500019311904,7.05824613571167
520004,0.0001,86000,0.9998666683832804,7.054903507232666
520004,0.0001,87000,0.9998166690270106,7.05161714553833
520004,0.0001,88000,0.9998000025749206,7.048429489135742
520004,0.0001,89000,0.9998166690270106,7.045312404632568
520004,0.0001,90000,0.9998000025749206,7.042283058166504
520004,0.0001,91000,0.9997833361228307,7.039299488067627
520004,0.0001,92000,0.9998166690270106,7.036368370056152
520004,0.0001,93000,0.9998500019311904,7.0334906578063965
520004,0.0001,94000,0.9998500019311904,7.030660629272461
520004,0.0001,95000,0.9998500019311904,7.0278425216674805
520004,0.0001,96000,0.9998333354791006,7.025082111358643
520004,0.0001,97000,0.9998500019311904,7.022374153137207
520004,0.0001,98000,0.9998000025749206,7.019711971282959
520004,0.0001,99000,0.9997666696707408,7.017126083374023
520004,0.0001,100000,0.9997666696707408,7.014594554901123
520004,0.0001,101000,0.9997833361228307,7.012146472930908
520004,0.0001,102000,0.9997500032186508,7.009775161743164
520004,0.0001,103000,0.9998000025749206,7.007451057434082
520004,0.0001,104000,0.9998500019311904,7.005181789398193
520004,0.0001,105000,0.9998166690270106,7.002937316894531
520004,0.0001,106000,0.9998666683832804,7.000729560852051
520004,0.0001,107000,0.9998500019311904,6.99855375289917
520004,0.0001,108000,0.9998666683832804,6.996408939361572
520004,0.0001,109000,0.9998500019311904,6.9942708015441895
520004,0.0001,110000,0.9998500019311904,6.992142677307129
520004,0.0001,111000,0.9998166690270106,6.9900312423706055
520004,0.0001,112000,0.9998833348353704,6.987951278686523
520004,0.0001,113000,0.9998500019311904,6.985906600952148
520004,0.0001,114000,0.9998666683832804,6.983907699584961
520004,0.0001,115000,0.9998500019311904,6.981948375701904
520004,0.0001,116000,0.9998666683832804,6.980014801025391
520004,0.0001,117000,0.9998666683832804,6.9781107902526855
520004,0.0001,118000,0.9998666683832804,6.976233005523682
520004,0.0001,119000,0.9998666683832804,6.974381923675537
520004,0.0001,120000,0.9998500019311904,6.97255277633667
520004,0.0001,121000,0.9998666683832804,6.970735549926758
520004,0.0001,122000,0.9998500019311904,6.9689621925354
520004,0.0001,123000,0.9998666683832804,6.9672064781188965
520004,0.0001,124000,0.9998666683832804,6.965481758117676
520004,0.0001,125000,0.9998666683832804,6.963783264160156
520004,0.0001,126000,0.9999000012874604,6.962118625640869
520004,0.0001,127000,0.9998666683832804,6.960484504699707
520004,0.0001,128000,0.9998833348353704,6.958889961242676
520004,0.0001,129000,0.9998333354791006,6.9573259353637695
520004,0.0001,130000,0.9998833348353704,6.955780982971191
520004,0.0001,131000,0.9998833348353704,6.954245567321777
520004,0.0001,132000,0.9998833348353704,6.952733039855957
520004,0.0001,133000,0.9998333354791006,6.951214790344238
520004,0.0001,134000,0.9998166690270106,6.949710845947266
520004,0.0001,135000,0.9997833361228307,6.948231220245361
520004,0.0001,136000,0.9997833361228307,6.946758270263672
520004,0.0001,137000,0.9998166690270106,6.945309162139893
520004,0.0001,138000,0.9997833361228307,6.943863868713379
520004,0.0001,139000,0.9997833361228307,6.942440032958984
520004,0.0001,140000,0.9998166690270106,6.941044807434082
520004,0.0001,141000,0.9998166690270106,6.939670085906982
520004,0.0001,142000,0.9998000025749206,6.938322067260742
520004,0.0001,143000,0.9998166690270106,6.936985492706299
520004,0.0001,144000,0.9998166690270106,6.935676574707031
520004,0.0001,145000,0.9998000025749206,6.934381484985352
520004,0.0001,146000,0.9998000025749206,6.9330949783325195
520004,0.0001,147000,0.9998000025749206,6.931816101074219
520004,0.0001,148000,0.9997833361228307,6.9305500984191895
520004,0.0001,149000,0.9997666696707408,6.929278373718262
520004,0.0001,150000,0.9997833361228307,6.928030014038086
520004,0.0001,151000,0.9998000025749206,6.926784515380859
520004,0.0001,152000,0.9997833361228307,6.925548076629639
520004,0.0001,153000,0.9997500032186508,6.924333095550537
520004,0.0001,154000,0.9997500032186508,6.923134803771973
520004,0.0001,155000,0.9997500032186508,6.921958923339844
520004,0.0001,156000,0.9997500032186508,6.920817852020264
520004,0.0001,157000,0.9997500032186508,6.919687271118164
520004,0.0001,158000,0.9997666696707408,6.9185638427734375
520004,0.0001,159000,0.9998000025749206,6.917453765869141
520004,0.0001,160000,0.9997666696707408,6.916354179382324
520004,0.0001,161000,0.9997666696707408,6.9152703285217285
520004,0.0001,162000,0.9997666696707408,6.914182186126709
520004,0.0001,163000,0.9997666696707408,6.913094520568848
520004,0.0001,164000,0.9997666696707408,6.9120330810546875
520004,0.0001,165000,0.9997500032186508,6.910971164703369
520004,0.0001,166000,0.9997666696707408,6.909926414489746
520004,0.0001,167000,0.9997666696707408,6.9088897705078125
520004,0.0001,168000,0.9997666696707408,6.907863140106201
520004,0.0001,169000,0.9997666696707408,6.906855583190918
520004,0.0001,170000,0.9997666696707408,6.905876159667969
520004,0.0001,171000,0.9997500032186508,6.904910087585449
520004,0.0001,172000,0.9997500032186508,6.903970718383789
520004,0.0001,173000,0.9997500032186508,6.903020858764648
520004,0.0001,174000,0.9997500027219455,6.902087211608887
520004,0.0001,175000,0.9997666696707408,6.901132583618164
520004,0.0001,176000,0.9997833361228307,6.9001784324646
520004,0.0001,177000,0.9997833361228307,6.899234771728516
520004,0.0001,178000,0.9998000025749206,6.898312568664551
520004,0.0001,179000,0.9998166690270106,6.897387981414795
520004,0.0001,180000,0.9997833361228307,6.8964762687683105
520004,0.0001,181000,0.9997666696707408,6.895557880401611
520004,0.0001,182000,0.9997666696707408,6.894638538360596
520004,0.0001,183000,0.9997833361228307,6.893733024597168
520004,0.0001,184000,0.9997833361228307,6.892828464508057
520004,0.0001,185000,0.9997833361228307,6.8919291496276855
520004,0.0001,186000,0.9997833361228307,6.891042232513428
520004,0.0001,187000,0.9998000025749206,6.890166759490967
520004,0.0001,188000,0.9998000025749206,6.8892998695373535
520004,0.0001,189000,0.9998166690270106,6.888429164886475
520004,0.0001,190000,0.9998166690270106,6.887556076049805
520004,0.0001,191000,0.9998000025749206,6.886686325073242
520004,0.0001,192000,0.9998000025749206,6.885830879211426
520004,0.0001,193000,0.9998000025749206,6.884995937347412
520004,0.0001,194000,0.9998166690270106,6.884171009063721
520004,0.0001,195000,0.9998166690270106,6.883354187011719
520004,0.0001,196000,0.9998000025749206,6.882552623748779
520004,0.0001,197000,0.9998000025749206,6.881758213043213
520004,0.0001,198000,0.9998000025749206,6.880976676940918
520004,0.0001,199000,0.9998000025749206,6.880188941955566
520004,0.0001,200000,0.9998000025749206,6.879415512084961
520005,1e-05,1000,0.9400667096177737,9.53435230255127
520005,1e-05,2000,0.9594500482082366,9.51500415802002
520005,1e-05,3000,0.9776167129476865,9.498235702514648
520005,1e-05,4000,0.9872667108972867,9.482969284057617
520005,1e-05,5000,0.9894000435868899,9.467211723327637
520005,1e-05,6000,0.9897167141238848,9.451275825500488
520005,1e-05,7000,0.9938833683729171,9.435724258422852
520005,1e-05,8000,0.9937000383933385,9.419781684875488
520005,1e-05,9000,0.9955833663543066,9.403162956237793
520005,1e-05,10000,0.9967500279347102,9.385952949523926
520005,1e-05,11000,0.9975000237425168,9.368179321289062
520005,1e-05,12000,0.9980166882276535,9.350019454956055
520005,1e-05,13000,0.9983166858553887,9.331304550170898
520005,1e-05,14000,0.998200020690759,9.312171936035156
520005,1e-05,15000,0.9982666855057081,9.292655944824219
520005,1e-05,16000,0.9987666815519333,9.27301025390625
520005,1e-05,17000,0.9990833446383476,9.253192901611328
520005,1e-05,18000,0.9990833446383476,9.233513832092285
520005,1e-05,19000,0.9993166749676069,9.21401596069336
520005,1e-05,20000,0.9994166741768519,9.194723129272461
520005,1e-05,21000,0.9993166754643122,9.175705909729004
520005,1e-05,22000,0.9993166754643122,9.15696907043457
520005,1e-05,23000,0.9993166749676069,9.138517379760742
520005,1e-05,24000,0.9994333406289418,9.120367050170898
520005,1e-05,25000,0.9993000090122223,9.102473258972168
520005,1e-05,26000,0.9989666789770126,9.084904670715332
520005,1e-05,27000,0.9995333393414815,9.067553520202637
520005,1e-05,28000,0.9995000064373016,9.05047607421875
520005,1e-05,29000,0.9994500070810318,9.033625602722168
520005,1e-05,30000,0.9994333401322365,9.017021179199219
520005,1e-05,31000,0.9994000072280566,9.000640869140625
520005,1e-05,32000,0.9993500073750814,8.984502792358398
520005,1e-05,33000,0.9995166728893916,8.968586921691895
520005,1e-05,34000,0.9995000064373016,8.952879905700684
520005,1e-05,35000,0.9994333406289418,8.937398910522461
520005,1e-05,36000,0.9994333396355312,8.922106742858887
520005,1e-05,37000,0.9994333406289418,8.907038688659668
520005,1e-05,38000,0.9994833399852117,8.89217472076416
520005,1e-05,39000,0.9995666722456614,8.877501487731934
520005,1e-05,40000,0.9996000051498413,8.863025665283203
520005,1e-05,41000,0.9995166728893916,8.848746299743652
520005,1e-05,42000,0.9995333393414815,8.834654808044434
520005,1e-05,43000,0.9995166728893916,8.820748329162598
520005,1e-05,44000,0.9995000064373016,8.80703067779541
520005,1e-05,45000,0.9995500057935714,8.793503761291504
520005,1e-05,46000,0.9995166728893916,8.780153274536133
520005,1e-05,47000,0.9995500057935714,8.766959190368652
520005,1e-05,48000,0.9996333380540212,8.753952026367188
520005,1e-05,49000,0.9995500052968661,8.74111557006836
520005,1e-05,50000,0.9995166728893916,8.728446960449219
520005,1e-05,51000,0.9995666722456614,8.715944290161133
520005,1e-05,52000,0.9995166728893916,8.703609466552734
520005,1e-05,53000,0.9995000064373016,8.691421508789062
520005,1e-05,54000,0.9996166716019312,8.679399490356445
520005,1e-05,55000,0.9996166716019312,8.667530059814453
520005,1e-05,56000,0.9996000051498413,8.655814170837402
520005,1e-05,57000,0.9995166728893916,8.644248962402344
520005,1e-05,58000,0.999383341272672,8.632831573486328
520005,1e-05,59000,0.9994666735331218,8.62155818939209
520005,1e-05,60000,0.9993666743238767,8.610427856445312
520005,1e-05,61000,0.9994166741768519,8.59943962097168
520005,1e-05,62000,0.9993000085155169,8.588589668273926
520005,1e-05,63000,0.9995500052968661,8.577879905700684
520005,1e-05,64000,0.9993333414196968,8.567300796508789
520005,1e-05,65000,0.9992833425601323,8.556859970092773
520005,1e-05,66000,0.9993666748205821,8.546544075012207
520005,1e-05,67000,0.9992500096559525,8.536357879638672
520005,1e-05,68000,0.9991833433508873,8.526300430297852
520005,1e-05,69000,0.999383341272672,8.516366958618164
520005,1e-05,70000,0.999383341272672,8.50655746459961
520005,1e-05,71000,0.9995333393414815,8.496862411499023
520005,1e-05,72000,0.9995166728893916,8.487302780151367
520005,1e-05,73000,0.9996166716019312,8.477849960327148
520005,1e-05,74000,0.9995166728893916,8.468517303466797
520005,1e-05,75000,0.9996166716019312,8.45930290222168
520005,1e-05,76000,0.999683337410291,8.450200080871582
520005,1e-05,77000,0.999666670958201,8.44119930267334
520005,1e-05,78000,0.9996500045061112,8.432315826416016
520005,1e-05,79000,0.999683337410291,8.423537254333496
520005,1e-05,80000,0.999700003862381,8.414856910705566
520005,1e-05,81000,0.9997500032186508,8.406291961669922
520005,1e-05,82000,0.9997166698177655,8.397822380065918
520005,1e-05,83000,0.9998000025749206,8.389456748962402
520005,1e-05,84000,0.9997666696707408,8.38118839263916
520005,1e-05,85000,0.9997666696707408,8.37302017211914
520005,1e-05,86000,0.9997666696707408,8.364945411682129
520005,1e-05,87000,0.9997833361228307,8.356963157653809
520005,1e-05,88000,0.9997666696707408,8.349074363708496
520005,1e-05,89000,0.9997666696707408,8.341276168823242
520005,1e-05,90000,0.9997500032186508,8.333571434020996
520005,1e-05,91000,0.9998000025749206,8.325955390930176
520005,1e-05,92000,0.9997666696707408,8.318421363830566
520005,1e-05,93000,0.9997666696707408,8.310980796813965
520005,1e-05,94000,0.9998000025749206,8.303620338439941
520005,1e-05,95000,0.9998000025749206,8.296341896057129
520005,1e-05,96000,0.9998166690270106,8.289153099060059
520005,1e-05,97000,0.9998166690270106,8.282039642333984
520005,1e-05,98000,0.9998000025749206,8.275012969970703
520005,1e-05,99000,0.9998000025749206,8.268058776855469
520005,1e-05,100000,0.9998000025749206,8.261185646057129
520005,1e-05,101000,0.9998333354791006,8.254386901855469
520005,1e-05,102000,0.9998333354791006,8.247665405273438
520005,1e-05,103000,0.9998333354791006,8.241016387939453
520005,1e-05,104000,0.9998666683832804,8.23444652557373
520005,1e-05,105000,0.9998166690270106,8.227944374084473
520005,1e-05,106000,0.9998333354791006,8.221518516540527
520005,1e-05,107000,0.9998500019311904,8.215158462524414
520005,1e-05,108000,0.9998333354791006,8.208877563476562
520005,1e-05,109000,0.9997833361228307,8.202657699584961
520005,1e-05,110000,0.9998000025749206,8.196508407592773
520005,1e-05,111000,0.9997833361228307,8.190430641174316
520005,1e-05,112000,0.9998000025749206,8.184416770935059
520005,1e-05,113000,0.9998000025749206,8.178466796875
520005,1e-05,114000,0.9998333354791006,8.172581672668457
520005,1e-05,115000,0.9997666696707408,8.166760444641113
520005,1e-05,116000,0.9998166690270106,8.161004066467285
520005,1e-05,117000,0.9998000025749206,8.15530776977539
520005,1e-05,118000,0.9998333354791006,8.149674415588379
520005,1e-05,119000,0.9998333354791006,8.144099235534668
520005,1e-05,120000,0.9998166690270106,8.138585090637207
520005,1e-05,121000,0.9998000025749206,8.133129119873047
520005,1e-05,122000,0.9997500032186508,8.127727508544922
520005,1e-05,123000,0.9997833361228307,8.122386932373047
520005,1e-05,124000,0.9997833361228307,8.117101669311523
520005,1e-05,125000,0.9997500032186508,8.111870765686035
520005,1e-05,126000,0.9997833361228307,8.106690406799316
520005,1e-05,127000,0.9997666696707408,8.10156536102295
520005,1e-05,128000,0.9997333362698555,8.096494674682617
520005,1e-05,129000,0.9997500032186508,8.091473579406738
520005,1e-05,130000,0.9997500032186508,8.086502075195312
520005,1e-05,131000,0.9997500032186508,8.081583976745605
520005,1e-05,132000,0.9997666696707408,8.076713562011719
520005,1e-05,133000,0.999716670314471,8.07188892364502
520005,1e-05,134000,0.9997500032186508,8.067117691040039
520005,1e-05,135000,0.9997666691740353,8.062396049499512
520005,1e-05,136000,0.9997500032186508,8.057716369628906
520005,1e-05,137000,0.9997333367665608,8.053084373474121
520005,1e-05,138000,0.9997333367665608,8.048495292663574
520005,1e-05,139000,0.9997500032186508,8.043952941894531
520005,1e-05,140000,0.9997500032186508,8.039458274841309
520005,1e-05,141000,0.9997666696707408,8.035003662109375
520005,1e-05,142000,0.9997500032186508,8.030594825744629
520005,1e-05,143000,0.9997666696707408,8.026226997375488
520005,1e-05,144000,0.9997666696707408,8.021903038024902
520005,1e-05,145000,0.9997500032186508,8.017620086669922
520005,1e-05,146000,0.9997500032186508,8.013375282287598
520005,1e-05,147000,0.9997333367665608,8.009175300598145
520005,1e-05,148000,0.9997333367665608,8.005012512207031
520005,1e-05,149000,0.9997500032186508,8.000894546508789
520005,1e-05,150000,0.9997500032186508,7.996814250946045
520005,1e-05,151000,0.9997833361228307,7.992772579193115
520005,1e-05,152000,0.9998000025749206,7.98876953125
520005,1e-05,153000,0.9997833361228307,7.984804630279541
520005,1e-05,154000,0.9997833361228307,7.98087739944458
520005,1e-05,155000,0.9997500032186508,7.976986885070801
520005,1e-05,156000,0.9997666696707408,7.973137855529785
520005,1e-05,157000,0.9998000025749206,7.969322204589844
520005,1e-05,158000,0.9998000025749206,7.965542793273926
520005,1e-05,159000,0.9997833361228307,7.961796283721924
520005,1e-05,160000,0.9997666696707408,7.958082675933838
520005,1e-05,161000,0.9997500032186508,7.95440673828125
520005,1e-05,162000,0.9997666696707408,7.9507622718811035
520005,1e-05,163000,0.9998000025749206,7.947151184082031
520005,1e-05,164000,0.9997500032186508,7.943572998046875
520005,1e-05,165000,0.9997666696707408,7.940023422241211
520005,1e-05,166000,0.9997833361228307,7.936507701873779
520005,1e-05,167000,0.9997833361228307,7.933023452758789
520005,1e-05,168000,0.9997666696707408,7.929567813873291
520005,1e-05,169000,0.9997833361228307,7.926143646240234
520005,1e-05,170000,0.9998000025749206,7.922748565673828
520005,1e-05,171000,0.9997833361228307,7.919384002685547
520005,1e-05,172000,0.9997666691740353,7.916048526763916
520005,1e-05,173000,0.9997833361228307,7.912738800048828
520005,1e-05,174000,0.9998000025749206,7.909461498260498
520005,1e-05,175000,0.9997833361228307,7.906210422515869
520005,1e-05,176000,0.9997666696707408,7.902983665466309
520005,1e-05,177000,0.9997833361228307,7.899788856506348
520005,1e-05,178000,0.9997833361228307,7.896623134613037
520005,1e-05,179000,0.9997666696707408,7.8934783935546875
520005,1e-05,180000,0.9997833361228307,7.890362739562988
520005,1e-05,181000,0.9997833361228307,7.887271881103516
520005,1e-05,182000,0.9998000025749206,7.88421106338501
520005,1e-05,183000,0.9998166690270106,7.881171703338623
520005,1e-05,184000,0.9998000025749206,7.878158092498779
520005,1e-05,185000,0.9998166690270106,7.875169277191162
520005,1e-05,186000,0.9998333354791006,7.872208118438721
520005,1e-05,187000,0.9998000025749206,7.869271278381348
520005,1e-05,188000,0.9997833361228307,7.86635160446167
520005,1e-05,189000,0.9997833361228307,7.863461971282959
520005,1e-05,190000,0.9998166690270106,7.860594749450684
520005,1e-05,191000,0.9998166690270106,7.857753753662109
520005,1e-05,192000,0.9998000025749206,7.854928493499756
520005,1e-05,193000,0.9998000025749206,7.852132797241211
520005,1e-05,194000,0.9998000025749206,7.849354267120361
520005,1e-05,195000,0.9998166690270106,7.846598148345947
520005,1e-05,196000,0.9998333354791006,7.8438639640808105
520005,1e-05,197000,0.9998000025749206,7.841153621673584
520005,1e-05,198000,0.9998166690270106,7.838462829589844
520005,1e-05,199000,0.9997833361228307,7.83579158782959
520005,1e-05,200000,0.9998000025749206,7.833144664764404

